Piano Learning and Improvisation through Adaptive Visualisation and Digital Augmentation

The task of learning the piano has been a centuries-old challenge for novices, experts and technologists. Several innovations have been introduced to support proper posture, movement, and motivation, while sight-reading and improvisation remain the least-explored areas. In this PhD, we address this gap by redesigning the piano augmentation as an interactive and adaptive space. Specifically, we will explore how to support learners with adaptive visualisations through a two-pronged approach: (1) by designing adaptive visualisations based on the proficiency of the learner to support regular piano playing and (2) by assisting them with expert annotations projected on the piano to encourage improvisation. To this end, we will build a model to understand the complexities of learners' spatiotemporal data and use these to support learning. We will then evaluate our approach through user studies enabling practice and improvisation. Our work contributes to how adaptive visualisations can push music instrument learning and support multi-target selection tasks in immersive spaces.

==> sankeymatic.txt <==
31082021 cite graph top 10

P05[4]Cited
P08[7]Cited
P01[1]Cited
P19[9]Cited
P38[12]Cited
P11[4]Cited
P09[5]Cited

P04[1]P05
P07[1]P05
P11[1]P05
P14[1]P05

P19[1]P08
P36[1]P08
P39[1]P08
P24[1]P08
P38[1]P08
P47[1]P08
P25[1]P08

P08[1]P01

P36[1]P19
P38[1]P19
P39[1]P19
P08[1]P19
P47[1]P19
P27[1]P19
P40[1]P19
P26[1]P19
P15[1]P19

P26[1]P38
P27[1]P38
P15[1]P38
P29[1]P38
P19[1]P38
P36[1]P38
P23[1]P38
P10[1]P38
P39[1]P38
P20[1]P38
P17[1]P38
P47[1]P38

P13[1]P11
P07[1]P11
P25[1]P11
P05[1]P11

P15[1]P09
P26[1]P09
P47[1]P09
P19[1]P09
P51[1]P09

30082021 latest code

Piano [595] Results
Violin [237] Results
Guitar [187] Results
Drum [156] Results
Flute [31] Results
Piano [51] Included
Included [13] ACM
Included [12] Other
Included [11] NIME
Included [8] IEEE
Included [3] ICMC
Included [2] SMCC
Included [2] ISMAR
ACM [6] CHI
ACM [1] CHI PLAY
ACM [1] SUI
ACM [1] TEI
ACM [1] ISS
ACM [1] DIS
ACM [1] UbiComp
ACM [1] SIGGRAPH

======


23082021 latest code
Piano [595] Results
Violin [237] Results
Guitar [187] Results
Drum [156] Results
Flute [31] Results
Piano [61] Included
Included [15] ACM
Included [12] NIME
Included [8] IEEE
Included [3] SMCC
Included [2] ISMAR
Included [19] Other
ACM [6] CHI
ACM [1] CHI PLAY
ACM [1] SUI
ACM [1] IUI
ACM [1] TEI
ACM [1] ISS
ACM [1] DIS
ACM [1] UbiComp
ACM [1] HTTF
ACM [1] SIGGRAPH

